A Unified Framework for Rerandomization using Quadratic Forms

When designing a randomized experiment, one way to ensure treatment and control groups exhibit similar covariate distributions is to randomize treatment until some prespecified level of covariate balance is satisfied; this strategy is known as rerandomization. Most rerandomization methods utilize balance metrics based on a quadratic form $\mathbf{v}^T \mathbf{A} \mathbf{v}$, where $\mathbf{v}$ is a vector of covariate mean differences and $\mathbf{A}$ is a positive semi-definite matrix. In this work, we derive general results for treatment-versus-control rerandomization schemes that employ quadratic forms for covariate balance. In addition to allowing researchers to quickly derive properties of rerandomization schemes not previously considered, our theoretical results provide guidance on how to choose $\mathbf{A}$ in practice. We find the Mahalanobis and Euclidean distances optimize different measures of covariate balance. Furthermore, we establish how the covariates' eigenstructure and their relationship to the outcomes dictate which matrix $\mathbf{A}$ yields the most precise difference-in-means estimator for the average treatment effect. We find the Euclidean distance is minimax optimal, in the sense that the difference-in-means estimator's precision is never too far from the optimal choice. We verify our theoretical results via simulation and a real data application, and demonstrate how the choice of $\mathbf{A}$ impacts the variance reduction of rerandomized experiments.

==> files/averaged_qs.csv <==
"Mahalanobis","Euclidean","Squared_Euclidean","Kaiser","Weighted","idx"
0.548940139802239,0.220295829632614,0.110349136196124,0.342212649421199,0.422424813415891,1
0.548940139802239,0.257303688693725,0.155619324691607,0.342212649421199,0.422424813415891,2
0.548940139802239,0.284056749989066,0.194021674105997,0.342212649421199,0.422424813415891,3
0.548940139802239,0.308158458030076,0.231521860229992,0.342212649421199,0.422424813415891,4
0.548940139802239,0.328687999366939,0.267400053667167,0.342212649421199,0.422424813415891,5
0.548940139802239,0.348730650112363,0.302846916735116,0.342212649421199,0.422424813415891,6
0.548940139802239,0.367310225020403,0.337871527572069,0.342212649421199,0.422424813415891,7
0.548940139802239,0.385750542366874,0.374834229745927,0.342212649421199,0.422424813415891,8
0.548940139802239,0.402426510584844,0.40747539482185,0.342212649421199,0.422424813415891,9
0.548940139802239,0.419334723480878,0.44153323316245,0.342212649421199,0.422424813415891,10
0.548940139802239,0.435223097296872,0.474243003116582,0.342212649421199,0.422424813415891,11
0.548940139802239,0.452881898255143,0.508786435708664,0.342212649421199,0.422424813415891,12
0.548940139802239,0.467223760844223,0.540485156893213,0.342212649421199,0.422424813415891,13
0.548940139802239,0.483312725176505,0.573510108976599,0.342212649421199,0.422424813415891,14
0.548940139802239,0.499951583499226,0.60310863695634,0.345092697548211,0.422424813415891,15
0.548940139802239,0.515367369915857,0.632013434334685,0.359183294764375,0.422424813415891,16
0.548940139802239,0.528464014087381,0.658271738564279,0.403344959741547,0.422424813415891,17
0.548940139802239,0.545331951216822,0.686451611219661,0.495336199955921,0.422424813415891,18
0.548940139802239,0.559756698205215,0.711133074545556,0.66056937152048,0.423751987484682,19
0.548940139802239,0.575701957022645,0.735672606719713,0.841684990723475,0.427660957683308,20
0.548940139802239,0.59105947008386,0.760802983494237,0.949215942210581,0.43598180511981,21
0.548940139802239,0.607288613642688,0.780326880734061,0.989487300845501,0.448566604693223,22
0.548940139802239,0.621709310979016,0.803830120853373,0.999390794976901,0.473944308404934,23
0.548940139802239,0.63599079095572,0.820217938813587,1,0.504404559559901,24
0.548940139802239,0.650673020976369,0.837090386219251,1,0.554796951800216,25
0.548940139802239,0.667016277492616,0.854691679751532,1,0.623949265944529,26
0.548940139802239,0.681112430681445,0.870574476116848,1,0.690363447090371,27
0.548940139802239,0.693845407878843,0.883592903746419,1,0.764472089134943,28
0.548940139802239,0.707434456715009,0.896188763685844,1,0.834180406593167,29
0.548940139802239,0.721331659548593,0.90562511286428,1,0.905771167451381,30
0.548940139802239,0.737941278964591,0.917526130168523,1,0.942214362818191,31
0.548940139802239,0.751500733453658,0.929087461766328,1,0.971116064072307,32
0.548940139802239,0.762229026738129,0.935753905538706,1,0.987277707507571,33
0.548940139802239,0.77799330552528,0.943579812871977,1,0.996328037049984,34
0.548940139802239,0.792045819997915,0.952357169520836,1,0.998959301294577,35
0.548940139802239,0.804192737020262,0.961843817957396,1,1,36
0.548940139802239,0.817695383561605,0.965075755593519,1,1,37
0.548940139802239,0.832390378814175,0.973217730122749,1,1,38
0.548940139802239,0.846176731038999,0.977952746185783,1,1,39
0.548940139802239,0.861162440185991,0.980722168792416,1,1,40
0.548940139802239,0.871760618703624,0.986695688001007,1,1,41
0.548940139802239,0.885631829525825,0.98786384990671,1,1,42
0.548940139802239,0.897600955385949,0.989798609480327,1,1,43
0.548940139802239,0.912742482770818,0.990626570052134,1,1,44
0.548940139802239,0.924230112073353,0.992969495308502,1,1,45
0.548940139802239,0.93786703227726,0.996324068627519,1,1,46
0.548940139802239,0.950220664544259,0.997310702010517,1,1,47
0.548940139802239,0.962765855722626,0.999434040025519,1,1,48
0.548940139802239,0.973335359239805,1.00114625000265,1,1,49
0.548940139802239,0.987149215943822,0.997089579854838,1,1,50


==> files/inv_005.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.975217012228291,0.982524544001149,0.970308900320288,0.98882843103533,0.976270348043584,0.970559262370514,"inv",5,0.05
0.995571767970864,0.985123705414591,0.994079993615464,1.01443954155825,0.992315438788573,0.964701210625068,"inv",25,0.05
1.00406342463523,0.990121379534081,0.986800972623605,0.988606615611576,0.989949008615916,0.961155452079069,"inv",50,0.05
0.992503526725439,0.989367566392727,0.991882060275095,0.999765049671301,1.00876622089892,0.93702676031661,"inv",75,0.05
0.992647733782273,1.0043082683887,0.997374274628924,0.997894239077203,0.999910255071376,0.934579201895444,"inv",100,0.05
1.0004658207281,0.992305587162113,0.991133929697555,0.97959776682481,0.998092691593791,0.895175265093508,"inv",150,0.05
0.999463750125329,1.00162580470674,0.988500707295114,0.999129612666683,1.0005755280827,0.84850712843052,"inv",200,0.05
1.00234015099432,1.00738705788232,0.995510264774667,1.00896216249211,1.00263769098149,0.800207170367273,"inv",250,0.05


==> files/inv_05.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.64745778440241,0.661881701157027,0.706582650486401,0.859148138438796,0.66627607159499,0.608109036642608,"inv",5,0.5
0.733554199392831,0.82141981256339,0.891681183013611,0.923390421971015,0.838628851954373,0.436396666003472,"inv",25,0.5
0.791731640862302,0.876022426940739,0.932038265341298,0.938434353903816,0.91510639389791,0.338386614914427,"inv",50,0.5
0.824582839800118,0.90027294584606,0.967651160654504,0.952047770870918,0.930718639888607,0.284904757329565,"inv",75,0.5
0.858911230183725,0.925640118656561,0.977897068825338,0.958620253565134,0.951698200418762,0.248620389943285,"inv",100,0.5
0.871555362334151,0.942844944385572,0.981313652700918,0.963911490827765,0.955695193213755,0.196482935369677,"inv",150,0.5
0.893301979447599,0.969921551670982,0.990366036391682,0.973769742876643,0.988668114049299,0.167897986236727,"inv",200,0.5
0.915845283435965,0.96030484740157,0.995445828146601,0.97804722745131,0.977291695786831,0.142724191787482,"inv",250,0.5


==> files/inv_1.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.567261726947239,0.576677136893279,0.614417520576521,0.817436386361846,0.570139797102016,0.497255759653066,"inv",5,1
0.689894660150223,0.744551714171441,0.815909430237874,0.851366533996245,0.755739557540124,0.291031388262127,"inv",25,1
0.767569568156694,0.818988315139749,0.882937256210959,0.90659738890624,0.839171655317974,0.217970548012916,"inv",50,1
0.824431383578833,0.865983799057826,0.918566418090669,0.929927573827786,0.888268326269258,0.178735113336327,"inv",75,1
0.845714009145059,0.900039767385192,0.94037948452519,0.925189600153846,0.899428561015592,0.1556818192215,"inv",100,1
0.87462884633467,0.919038602470774,0.969723220229484,0.947029253768098,0.926356165605113,0.12369491363896,"inv",150,1
0.889990035979859,0.926530575679924,0.963425308217398,0.95153434529659,0.930966171199291,0.100390666869252,"inv",200,1
0.923375861275886,0.948604570036687,0.989107189499453,0.966624075797988,0.954571553535354,0.0848482478569523,"inv",250,1


==> files/mentor_scree_plot.csv <==
"d","var_explained"
1,0.19581291192735
2,0.102978121997
3,0.0811496391425409
4,0.0682414789454246
5,0.0611874778047652
6,0.0569350778736394
7,0.052334986199705
8,0.0494605196751799
9,0.0447706039611993
10,0.0414199141484585
11,0.0388128851970397
12,0.0362536021496531
13,0.0349209875812491
14,0.0320992093493364
15,0.0315379044982884
16,0.0244516152527575
17,0.0178800804192959
18,0.0136640283653914
19,0.0127060180929411
20,0.00199392442690423
21,0.0013890129918804


==> files/sqrt_005.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.312911981211219,0.229565275289412,0.223846494418322,0.230279020935679,0.236376973216355,0.222178945675758,"sqrt",5,0.05
0.593742355390398,0.18837403682831,0.155971473561224,0.244573179440554,0.263377251871348,0.0639397204576812,"sqrt",25,0.05
0.700858297387272,0.253443381233724,0.213198654519278,0.374244861417278,0.344618337324858,0.039150160428818,"sqrt",50,0.05
0.76689556732489,0.307563825708653,0.260136772313606,0.456070329305357,0.407994180527081,0.0311366722452213,"sqrt",75,0.05
0.787925693237632,0.345086294673793,0.298828799633691,0.522384824863935,0.447183350444983,0.0263933212520109,"sqrt",100,0.05
0.828721403261806,0.398193184620585,0.352633593991882,0.592741205223846,0.496979443080816,0.0213164690513578,"sqrt",150,0.05
0.879658403414001,0.444432963637538,0.395763693016327,0.640070536129796,0.542082538396784,0.0185729544190959,"sqrt",200,0.05
0.886343231521228,0.47615370714696,0.430192487441352,0.689999347034844,0.580981613411647,0.0169215286741522,"sqrt",250,0.05


==> files/sqrt_05.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.408123695443853,0.347170773076821,0.333892174397155,0.386631146384639,0.376057605177913,0.303039089234657,"sqrt",5,0.5
0.661367487522683,0.436207578556911,0.407084433760864,0.475738053242086,0.521073242069626,0.119900507462683,"sqrt",25,0.5
0.750218653160114,0.531567646309259,0.497611857707866,0.588093981980232,0.608405550672241,0.0800464890501116,"sqrt",50,0.5
0.800620492773033,0.584952427276247,0.554591413880871,0.667423949961557,0.670875272950501,0.0631717306231757,"sqrt",75,0.5
0.83786846559605,0.625208150517761,0.594980669698506,0.712049246968155,0.706075974614939,0.0535125476029013,"sqrt",100,0.5
0.88910248707443,0.687831866903961,0.65222589210873,0.768223047833278,0.758812542507442,0.0418123601252548,"sqrt",150,0.5
0.891957107281593,0.706108911652446,0.680896242464859,0.777918646226301,0.766509086822545,0.0330249860899768,"sqrt",200,0.5
0.909978662862566,0.729582593322123,0.705106039739836,0.810486350158588,0.790251163456907,0.0272076859642424,"sqrt",250,0.5


==> files/sqrt_1.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.436810930198605,0.386686633437203,0.374247859038145,0.462707784296351,0.418341908538322,0.331958620900289,"sqrt",5,1
0.654802128574046,0.504233710852424,0.481145365990083,0.537725116769682,0.584463893504552,0.140928837238349,"sqrt",25,1
0.76421771481028,0.611243130802174,0.58513798272843,0.65353762474917,0.683037237815622,0.0958766855094198,"sqrt",50,1
0.818012491014433,0.660058164575407,0.642232444817412,0.71182474315236,0.718031391332791,0.0757766951086515,"sqrt",75,1
0.832075270194003,0.686767237872628,0.664469666283475,0.720051146446767,0.743107136866645,0.0614079657337112,"sqrt",100,1
0.874317577200036,0.726019737716174,0.711641215461675,0.774606613078766,0.789591815697783,0.0481991644834267,"sqrt",150,1
0.900122541895667,0.766110766212934,0.74607841606767,0.814768923923084,0.815454252164676,0.0391851800660003,"sqrt",200,1
0.910731494632122,0.776415044103986,0.768586807010851,0.835617020578538,0.830066905993064,0.0324133762815694,"sqrt",250,1


==> files/uniform_005.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.460195644518048,0.416383327361206,0.424851752979431,0.456478666865365,0.421298314181735,0.410371224406425,"uniform",5,0.05
0.603170402915333,0.328778924023348,0.353765778719381,0.365429377452631,0.363752960583735,0.192412724509791,"uniform",25,0.05
0.714508576414819,0.395772453502951,0.426246556463867,0.443946661207015,0.43987322874714,0.13533076324812,"uniform",50,0.05
0.766525876180834,0.44928784116499,0.486305729506586,0.510380995858136,0.498230985394843,0.109112037430161,"uniform",75,0.05
0.793626029569588,0.493346254389643,0.528491491369515,0.558382289109146,0.548088948924828,0.0929323129228124,"uniform",100,0.05
0.831748730209155,0.542492641203691,0.579671053346084,0.61864796132823,0.590612553237844,0.0725195120911328,"uniform",150,0.05
0.863626644053853,0.597145697366223,0.630037266738105,0.68475611681351,0.633603957811377,0.0620104727355658,"uniform",200,0.05
0.878186674750089,0.612419793605016,0.638856641524314,0.691719923255828,0.657613453949925,0.0522833848875633,"uniform",250,0.05


==> files/uniform_05.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.49044885844995,0.450624622720535,0.471187526640867,0.584712214893646,0.469965318036638,0.40262284047274,"uniform",5,0.5
0.667011138973365,0.551287408944448,0.578957606320477,0.609427077357203,0.597252008428023,0.192700469558687,"uniform",25,0.5
0.751717833132098,0.645770602185148,0.667127462849695,0.680763322814548,0.683807935934673,0.1314642539774,"uniform",50,0.5
0.804787165156204,0.695606851857807,0.721760805109769,0.733787460806194,0.739421964592251,0.106607494155001,"uniform",75,0.5
0.847127505788216,0.749210687008463,0.763228343354942,0.77755200044655,0.772360173736091,0.0905490244320715,"uniform",100,0.5
0.880921413350734,0.774915799286589,0.797643004578807,0.814777763334633,0.802585342935023,0.0683843251802744,"uniform",150,0.5
0.898507959499872,0.791724005223831,0.799836788779671,0.825927877865552,0.81847768672174,0.0552311422364912,"uniform",200,0.5
0.905867530303909,0.820887594806796,0.828234437821172,0.84054635660803,0.840236870576264,0.0461012669163763,"uniform",250,0.5


==> files/uniform_1.csv <==
"Mahalanobis","Euclidean","Sq_Euclidean","Kaiser","Weighted","Optimal","beta","d","Concentration"
0.48729216237202,0.467392872796172,0.481999561818609,0.635215080232698,0.478899268561264,0.402617693093122,"uniform",5,1
0.67826195098616,0.600085531338708,0.623710904414715,0.666902940821292,0.642411543417132,0.192678316072157,"uniform",25,1
0.751161672272446,0.683506928338632,0.715461710002931,0.732412502859501,0.720320720593204,0.133694902842609,"uniform",50,1
0.799764644496772,0.726674127517166,0.753076304956263,0.76675076308186,0.757205465927402,0.106043039453223,"uniform",75,1
0.835848292257238,0.771252457595199,0.784762436554894,0.787238029826174,0.788496869212071,0.089883839734151,"uniform",100,1
0.882484530573987,0.81161598048418,0.832033526514798,0.837196713927728,0.843660774566095,0.068860489659489,"uniform",150,1
0.898276038049482,0.831852205034781,0.837350957579289,0.854700403705013,0.850736553514707,0.0558563563270659,"uniform",200,1
0.910521831016956,0.850093713853661,0.873176027942537,0.876770144568508,0.866989827076567,0.0462203325018575,"uniform",250,1

